Approximate Submodularity and Its Implications in Discrete Optimization

Submodularity is a key property in discrete optimization. Submodularity has been widely used for analyzing the greedy algorithm to give performance bounds and providing insight into the construction of valid inequalities for mixed-integer programs. In recent years, researchers started to study approximate submodularity, with a primary focus on providing performance bounds for iterative approaches. In this paper, we study approximate submodularity from a different perspective in order to broaden its use cases in discrete optimization. We define metrics that quantify approximate submodularity, which we then use to derive new properties about both approximate submodularity preservation and the well-known Lov\'{a}sz extension for set functions. We also show that previous analyses of mixed-integer sets, such as the submodular knapsack polytope, can be extended to the approximate submodularity setting. Our work demonstrates that one may generalize many of the analytical tools used in submodular optimization into the approximate submodularity context.

==> TableC1.csv <==
Instance,Time without valid inequalities,Time with valid inequalities,Time Ratio,Number of Inequalities Added

1,4.814,2.685,0.558,1244

2,2.780,4.365,1.570,958

3,4.583,5.138,1.121,1040

4,3.080,2.800,0.909,1127

5,27.545,2.938,0.107,1155

6,6.146,5.898,0.960,1456

7,19.199,3.740,0.195,732

8,2.649,3.650,1.378,957

9,9.646,2.853,0.296,853

10,7.166,2.044,0.285,934

11,11.037,9.796,0.888,1018

12,23.986,4.561,0.190,887

13,24.065,5.406,0.225,987

14,32.195,27.333,0.849,1222

15,20.879,5.070,0.243,825

16,9.330,4.820,0.517,1113

17,20.906,4.503,0.215,864

18,9.292,4.153,0.447,1151

19,3.133,10.263,3.276,1133

20,29.028,6.205,0.214,965

21,9.651,3.758,0.389,890

22,24.037,7.667,0.319,1035

23,5.723,4.439,0.776,1020

24,23.952,6.858,0.286,917

25,20.757,7.636,0.368,887

26,19.381,2.596,0.134,693

27,6.565,6.536,0.996,1439

28,19.347,3.131,0.162,938

29,19.252,4.374,0.227,786

30,27.682,4.845,0.175,901

31,19.386,3.967,0.205,755

32,11.525,8.415,0.730,749

33,27.089,10.227,0.378,787

34,5.915,4.911,0.830,959

35,2.870,5.449,1.899,1126

36,2.818,2.337,0.829,902

37,18.283,6.066,0.332,1301

38,4.910,2.463,0.502,1242

39,1.378,1.884,1.367,739

40,10.733,3.375,0.314,826
